The detectability of Wolf-Rayet Stars in M33-ike spirals up to 30 Mpc

We analyse the impact that spatial resolution has on the inferred numbers and types of Wolf-Rayet (WR) and other massive stars in external galaxies. Continuum and line images of the nearby galaxy M33 are increasingly blurred to mimic effects of different distances from 8.4Mpc to 30Mpc, for a constant level of seeing. We use differences in magnitudes between continuum and Helium II line images, plus visual inspection of images, to identify WR candidates via their ionized helium excess. The result is a surprisingly large decrease in the numbers of WR detections, with only 15% of the known WR stars predicted to be detected at 30Mpc. The mixture of WR sub-types is also shown to vary significantly with increasing distance (poorer resolution), with cooler WN stars more easily detectable than other subtypes. We discuss how spatial clustering of different subtypes and line dilution could cause these differences and the implications for their ages, this will be useful for calibrating numbers of massive stars detected in current surveys. We investigate the ability of ELT/HARMONI to undertake WR surveys and show that by using adaptive optics at visible wavelengths even the faintest (Mv = -3mag) WR stars will be detectable out to 30Mpc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
